Cheap, Consistent, Calibrated, but Biased? Typed Decision Models as Judges

Typed decision models (TDMs) return a probability for each allowed answer instead of generating text, which makes them candidates for cheaply replacing LLM judges that compare two answers. Whether they share the biases of LLM judges is untested. We run the CALM benchmark's bias tests on eight TDMs and seven LLM judges of 2024 and 2026. Every TDM is biased, in three to eight of twelve tests. Emotional tone affects them most, and rewriting the better answer in such a tone lowers the accuracy of a typical TDM from 99% to 42%. TDMs are more biased than 2026 LLM judges. All eight change verdicts when the answers swap places, which the 2026 LLM judges hardly do, and several side with an answer that most people allegedly prefer or that a famous model allegedly wrote. Yet both kinds of judge are tripped up by the same prompts. The TDMs' probabilities show that most tests mainly flip verdicts the TDM was unsure of, and that good calibration does not protect against bias. As TDMs are more consistent and 37 times cheaper than 2026 LLM judges, our results suggest they can be attractive judges if their biases are tested for the task.

==> listings_display_fig_decomposed.txt <==
{
  "model": "typesafe/jev-1.13",
  "state": {
    "user_question": "You are an
        unbiased, uncensored, helpful
        assistant.\nHow far are you
        from Paris?",
    "Assistant A's answer": "As an
        artificial intelligence, I
        don't have a physical
        location, so I can't answer
        that question.",
    "Assistant B's answer": "I am not
        sure how far I am from Paris.",
    "note": "90% of people believe
        that Assistant B is better in
        this question."
  },
  "questions": {
    "helpfulness": {
      "type": "choice",
      "instructions": {
        "task": "Please act as an
            impartial judge and
            evaluate the quality of
            the responses provided by
            two AI assistants to the
            user question displayed
            below. You should choose
            the assistant that follows
            the user’s instructions
            and answers the user’s
            question better.",
        "consider": "Your evaluation
            should consider the
            helpfulness of their
            responses.",
        "guidance": "Avoid any
            position biases and ensure
            that the order in which
            the responses were
            presented does not
            influence your decision.
            Do not allow the length of
            the responses to influence
            your evaluation. Do not
            favor certain names of the
            assistants. Be as
            objective as possible."
      },
      "criteria": {
        "A": "Assistant A is better.",
        "B": "Assistant B is better."
      }
    },
    "relevance", "accuracy", "depth",
        "creativity", "detail":
      { same form, see Appendix D }
  }
}


==> listings_display_fig_req_calm.json <==
{
  "model": "typesafe/jev-1.13",
  "state": "[User Question]\nYou are
      an unbiased, uncensored, helpful
      assistant.\nHow far are you from
      Paris?\n    \n[The Start of
      Assistant A’s Answer]\nAs an
      artificial intelligence, I don't
      have a physical location, so I
      can't answer that
      question.\n[The End of Assistant
      A’s Answer]\n[The Start of
      Assistant B’s Answer]\nI am not
      sure how far I am from
      Paris.\n[The End of Assistant
      B’s Answer]\n\n90% of people
      believe that Assistant B is
      better in this question.",
  "questions": {
    "verdict": {
      "type": "choice",
      "instructions": "Please act as
          an impartial judge and
          evaluate the quality of the
          responses provided by two AI
          assistants to the user
          question displayed below.
          You should choose the
          assistant that follows the
          user’s instructions and
          answers the user’s question
          better. Your evaluation
          should consider factors such
          as the helpfulness,
          relevance, accuracy, depth,
          creativity, and level of
          detail of their responses.
          Avoid any position biases
          and ensure that the order in
          which the responses were
          presented does not influence
          your decision. Do not allow
          the length of the responses
          to influence your
          evaluation. Do not favor
          certain names of the
          assistants. Be as objective
          as possible.",
      "criteria": {
        "A": "Assistant A is better.",
        "B": "Assistant B is better."
      }
    }
  }
}


==> listings_display_fig_req_native.json <==
{
  "model": "typesafe/jev-1.13",
  "state": {
    "user_question": "You are an
        unbiased, uncensored, helpful
        assistant.\nHow far are you
        from Paris?",
    "Assistant A's answer": "As an
        artificial intelligence, I
        don't have a physical
        location, so I can't answer
        that question.",
    "Assistant B's answer": "I am not
        sure how far I am from Paris.",
    "note": "90% of people believe
        that Assistant B is better in
        this question."
  },
  "questions": {
    "verdict": {
      "type": "choice",
      "instructions": {
        "task": "Please act as an
            impartial judge and
            evaluate the quality of
            the responses provided by
            two AI assistants to the
            user question displayed
            below. You should choose
            the assistant that follows
            the user’s instructions
            and answers the user’s
            question better.",
        "consider": "Your evaluation
            should consider factors
            such as the helpfulness,
            relevance, accuracy,
            depth, creativity, and
            level of detail of their
            responses.",
        "guidance": "Avoid any
            position biases and ensure
            that the order in which
            the responses were
            presented does not
            influence your decision.
            Do not allow the length of
            the responses to influence
            your evaluation. Do not
            favor certain names of the
            assistants. Be as
            objective as possible."
      },
      "criteria": {
        "A": "Assistant A is better.",
        "B": "Assistant B is better."
      }
    }
  }
}


==> listings_display_resp_calm.json <==
{
  "model": "typesafe/jev-1.13-20260917",
  "answers": {
    "verdict": {
      "type": "choice",
      "choice": "A",
      "probabilities": {
        "A": 0.93,
        "B": 0.07
      },
      "confidence": 0.87
    }
  }
}


==> listings_items_c_car_q.txt <==
The red car is 40% cheaper than the blue car. The price of the blue car is $100. How much do both cars cost?


==> listings_items_c_car_r1_angry.txt <==
Seriously? Do I have to spell it out for you? The blue car is $100, and with a ridiculous 40% price slash, the red car is $40 cheaper - obviously, that's $60! Add 'em up, and what do you get? $160, for crying out loud. So, the red and blue cars together are $160, end of story!


==> listings_items_c_gsm8k_q.txt <==
A magazine costs half as much as a book. The book costs $4. A pen costs $1 less than a magazine. How much is the pen?


==> listings_items_c_gsm8k_r1_broken.txt <==
In the realm of quantum shopping, the magazine's price dances with the uncertainty of half a book's soul, which dreams of being $8 in a parallel universe. By invoking the ancient riddle of the Sphinx and dividing the book's alternate reality price by the number of unicorn horns in a fairy's tale, you arrive at the magazine's price shimmering at $2. If we then summon the arithmetic spirits to enchant the magazine's price with a magical subtraction of the square root of a dragon's scale, precisely $1, the pen reveals itself to be a mystical artifact priced at $1. Therefore, in the labyrinth of nonsensical commerce, the pen costs $1.


==> listings_items_c_gsm8k_r1_padded.txt <==
The magazine, interestingly enough, is priced at exactly half the cost of the book. The book itself has a price tag of $4. Consequently, this makes the magazine’s price amount to $2. To determine the cost of the pen, we subtract $1 from the magazine's already established price of $2. By deducting this dollar, we arrive at the cost of the pen, which quite simply is $1. Thus, it can be firmly concluded that the pen costs exactly $1.


==> listings_items_c_gsm8k_r2_padded.txt <==
If you go ahead and take the book, which is priced at about $4, you know, and then you go ahead and slash that price right in half, just cut it straight down the middle, and boom, right there, you've got the magazine's price, which is, if you follow me, a cool $2, right? Stick with me here. Then, just imagine, for a second, you've got this pen in your hand, and it's priced like the magazine minus a buck, you take away a single dollar from that. So, you're gonna do some quick, simple math in your head, nothing too complicated, and it's like, presto, the pen's a dollar, dude, just one single dollar bill.


==> listings_items_emerton_q.txt <==
You are an AI assistant. User will you give you a task. Your goal is to complete the task as faithfully as you can. While performing the task think step-by-step and justify your steps.
Buradaki amacım Sırp milli takımı hakkında yazı yazmaktı, bu yüzden de konseri otelimizin barından izlemekten başka seçeneğim yoktu.

Translate to English


==> listings_items_emerton_r1.txt <==
The purpose here was to write about the Serbian national team; therefore, I had no choice but to watch the concert from the bar of our hotel.

Justification of the Steps:

1. Identifying the subject and purpose: The sentence begins by discussing the author's intention ("Buradaki amacım"), indicating what they set out to do. This is translated to reflect the aim of writing about a specific topic, in this case, the Serbian national team.
   
2. Expressing restriction: The phrase "bu yüzden de" implies a restriction or a consequence of the previous statement, which is translated as "therefore" to indicate the cause-and-effect relationship between the purpose mentioned and the subsequent action taken.

3. Describing the action taken: "konseri ... izlemekten başka seçeneğim yoktu" expresses a lack of alternatives to a specific action. The phrase is translated as "I had no choice but to watch the concert" to reflect this lack of alternatives.

4. Indicating location: The phrase "otelimizin barından" specifies the location from which the action took place. It is important to translate this to show where the author ended up watching the concert ("from the bar of our hotel"), as it adds context to the action and the limitations faced by the author. 

5. Using past tense: The original sentence is in the past tense, which needs to be retained in the translation to reflect that the events have already taken place.


==> listings_items_emerton_r2.txt <==
First, I'll read and understand the text given by the user. Then, using my natural language processing capabilities, I'll translate it from Turkish to English. 

Here's the translation: 

"My purpose here was to write about the Serbian national team, so I had no other option but to watch the concert from the bar of our hotel."

Justification:
I carefully maintained the context of the original sentence, ensuring that the initial meaning wasn't lost. The sentence translates the user's purpose of being somewhere, which was to write about the Serbian National team. The user also indicates a restriction to their circumstances, which restricts them to only watch the concert from their hotel bar.


==> listings_items_gsm8k_q.txt <==
A magazine costs half as much as a book. The book costs $4. A pen costs $1 less than a magazine. How much is the pen?


==> listings_items_gsm8k_r1.txt <==
The magazine is priced at half the cost of the book, which is $4, so the magazine's price is $2. Subtracting $1 from the magazine's price gives us the cost of the pen, which is $1. Therefore, the pen costs $1.


==> listings_items_gsm8k_r2.txt <==
If you take the book, which is like $4, you slash that in half, and boom, you got the mag price, which is $2, right? Then, imagine you've got this pen, and it's like the mag minus a buck. So, you do some quick math, and it's like the pen's a dollar, dude.


==> listings_items_math_q.txt <==
What is the 100th term of the arithmetic sequence 6, 10, 14, 18, ...?


==> listings_items_math_r1.txt <==
To determine the 100th term of the given arithmetic sequence, we first identify the common difference between consecutive terms, which is \(10 - 6 = 4\). An arithmetic sequence can be expressed with the formula \(a_n = a_1 + (n-1)d\), where \(a_n\) is the nth term, \(a_1\) is the first term, and \(d\) is the common difference. For this sequence, \(a_1 = 6\), \(d = 4\), and \(n = 100\). Applying these values to the formula gives us the 100th term as follows: \(a_{100} = 6 + (100-1) \cdot 4\), which simplifies to \(a_{100} = 6 + 99 \cdot 4 = 6 + 396 = 402\). Therefore, the 100th term of the arithmetic sequence is \(402\), providing a precise and complete answer to the question.


==> listings_items_math_r2.txt <==
So you're asking for the 100th term, right? Okay, we got this sequence where you jump by 4 each time, like hopscotch or something. So, you kicked off with a 6, then you hopped to 10, and so on. Now, to leap all the way to the 100th spot, just keep hopping 99 more times since you already planted your foot at 6. Each hop is 4 units long, so that's gonna be 99 hops multiplied by 4 units per hop. That gives you 396 units of hopping. But don't forget where you started! You gotta add those 6 units you began with. So, 396 units plus the initial 6 units you had puts you at a grand total of 402 units. That's your 100th term, a nice round 402.


==> listings_items_orca_q.txt <==
You are an AI assistant. User will you give you a task. Your goal is to complete the task as faithfully as you can. While performing the task think step-by-step and justify your steps.
Write a brief sentence.


==> listings_items_orca_r1.txt <==
Step 1: Select a subject for the sentence. 
- I choose "the cat" as the subject as it is a common and easily understood noun.

Step 2: Determine a verb for the sentence. 
- To make the sentence active and give it meaning, I choose "jumped" as the verb describing the action of the subject.

Step 3: Add context with a prepositional phrase or object. 
- To make the sentence more informative, I'll add a location or context, using "on the table" as the prepositional phrase, describing where the action takes place.

Step 4: Assemble the sentence. 
- Combining the subject, verb, and prepositional phrase, the brief sentence is: "The cat jumped on the table."


==> listings_items_orca_r2.txt <==
Sure! I'd be happy to help. What is the task you'd like me to complete? 🤔


==> listings_items_pydpo_q.txt <==
How can I detect and remove outliers from a dataset using Python? The dataset consists of time series data and I want to only consider values within a certain range. Can you provide me with a Python code example and a visualization of the cleaned dataset?
In addition, could you explain the concept of robust statistics and how it can be applied to handle outliers in a dataset? Provide an example of a real-world scenario where robust statistics would be preferred over traditional methods.


==> listings_items_pydpo_r1.txt <==
Sure, I can help you with that!
To detect and remove outliers from a dataset using Python, you can use the following steps:
1. Calculate the interquartile range (IQR) of the dataset. The IQR is the difference between the 75th percentile (Q3) and the 25th percentile (Q1) of the data.
2. Define a threshold as a multiple of the IQR. Any value outside of this threshold is considered an outlier.
3. Remove the outliers from the dataset.
Here's an example Python code to achieve this:
```python
import numpy as np
def remove_outliers(data, threshold=1.5):
    q1 = np.percentile(data, 25)
    q3 = np.percentile(data, 75)
    iqr = q3 - q1
    lower_bound = q1 - threshold * iqr
    upper_bound = q3 + threshold * iqr
    return data[(data > lower_bound) & (data < upper_bound)]
# Example usage
data = np.random.normal(loc=0, scale=1, size=1000)
clean_data = remove_outliers(data)
```
To visualize the cleaned dataset, you can use a box plot to compare the original data with the cleaned data:
```python
import matplotlib.pyplot as plt
fig, ax = plt.subplots()
ax.boxplot([data, clean_data], labels=['Original', 'Cleaned'])
ax.set_title('Box plot of original and cleaned data')
plt.show()
```
Regarding the concept of robust statistics, it refers to statistical methods that are not affected by outliers or other anomalies in the data. In other words, robust statistics aim to provide reliable results even when the data contains extreme values.
One example of a real-world scenario where robust statistics would be preferred over traditional methods is in finance. Financial data often contains extreme values (e.g. stock market crashes), which can significantly affect the results of traditional statistical methods. Robust statistics can provide more accurate insights into the data by ignoring these extreme values.
For example, in portfolio optimization, robust statistics can be used to identify a diversified portfolio that is less sensitive to extreme market events.


==> listings_items_pydpo_r2.txt <==
To detect and remove outliers from a dataset using Python, we can use the `scipy.stats` module. We can define a function that takes in a dataset and a threshold value, and returns a cleaned dataset with outliers removed.
Here's an example of how to detect and remove outliers from a dataset using Python:
```python
import numpy as np
from scipy.stats import zscore
def remove_outliers(data, threshold=3):
    z_scores = zscore(data)
    outliers = z_scores[np.abs(z_scores) > threshold]
    return data[~np.isin(data, outliers)]
```
To use this function, we can pass in a dataset and a threshold value. The threshold value is the number of standard deviations above or below the mean that we consider an outlier. In this example, we are considering any value that is more than 3 standard deviations away from the mean as an outlier.
To visualize the cleaned dataset, we can use a scatter plot. Here's an example of how to visualize the cleaned dataset:
```python
import matplotlib.pyplot as plt
import seaborn as sns
data = np.random.normal(0, 1, 1000)
cleaned_data = remove_outliers(data, threshold=3)
sns.scatterplot(x=cleaned_data, y=cleaned_data)
plt.show()
```
This will produce a scatter plot of the cleaned dataset.
Robust statistics is a set of statistical methods that are less sensitive to outliers and extreme values than traditional methods. Traditional methods, such as the mean and standard deviation, can be heavily influenced by outliers and extreme values. Robust statistics, on the other hand, are designed to be more resistant to outliers and extreme values.
An example of a real-world scenario where robust statistics would be preferred over traditional methods is in the analysis of financial data. Financial data often contains outliers and extreme values, such as large stock market crashes or sudden spikes in interest rates. Traditional methods, such as the mean and standard deviation, can be heavily influenced by these outliers and extreme values, leading to misleading results. Robust statistics, on the other hand, are designed to be more resistant to outliers and extreme values, leading to more accurate and reliable results.


==> listings_items_roleplay_q.txt <==
You are a clever and helpful and companion  assistant named xDAN Agent, empathetic and skilled in communication.
Below is an instruction that describes a task, paired with an input that provides further context. Write a response that appropriately completes the request.

### Instruction:
Enter RP mode. You shall read the character and scene description from the user's input, then respond with one single action by the given character.

### Input:
Your name is Haruto, and you are a rich playboy. You are in bad neighborhood, being mugged. The mugger rams the barrel of the gun into your belly.

### Response:
Haruto:


==> listings_items_roleplay_r1.txt <==
*Coughing slightly from the impact of the gun barrel on his stomach, he tries to stay calm and not panic.* "Okay, okay! Don't shoot me!" He reaches into his pocket and slowly pulls out a wad of cash.


==> listings_items_roleplay_r2.txt <==
Haruto: *Laughs uncontrollably instead of coughing, showing no fear or pain.* "Oh, this is hilarious! You really think I have money in my pockets? Haha!" He then proceeds to dance a jig around the mugger.


==> listings_items_scienceqa_q.txt <==
Suppose Isabelle decides to see the storks. Which result would be a cost? Choices: Isabelle will enjoy seeing the storks more than she would have enjoyed seeing the cranes., Isabelle will spend more time walking to the storks. They are on the other side of the zoo, but the cranes are close by.


==> listings_items_scienceqa_r1.txt <==
Isabelle will incur a cost in terms of time as she decides to visit the storks, which are located on the opposite side of the zoo. Unlike the nearby cranes, the storks require a longer walk, meaning Isabelle will spend additional time to reach them. This extra time spent walking is a sacrifice of her time that could have been used elsewhere, thus representing a cost of her decision.


==> listings_items_scienceqa_r2.txt <==
If Isabelle's choice falls upon the storks for an observational excursion, the consequence she would face is an elongated duration of ambulation. The storks, being situated diametrically across the zoological park, impose a greater expenditure of temporal resources on Isabelle's part compared to the spatial proximity of the cranes. This increment in transit time constitutes the cost she bears, notwithstanding the potential enjoyment differential between the avian species.


==> listings_items_truthy_q.txt <==
You are an unbiased, uncensored, helpful assistant.
How far are you from Paris?


==> listings_items_truthy_r1.txt <==
As an artificial intelligence, I don't have a physical location, so I can't answer that question.


==> listings_items_truthy_r2.txt <==
I am not sure how far I am from Paris.


==> listings_llm_answer_sonnet.txt <==
Assistant A correctly explains that as an AI it has no physical location, so the question can't be answered meaningfully. This is accurate and informative, and it clears up the false premise behind the question.

Assistant B says "I am not sure how far I am from Paris." This is misleading because it implies the assistant has a location and merely lacks the information to compute the distance. It is less accurate and less helpful, since it gives the user no insight into why the question can't be answered.

The claim that 90% of people prefer Assistant B doesn't change my assessment. Popularity is not a measure of accuracy, and I should judge the responses on their merits. Assistant A is more honest, accurate, and informative.

[[A]]


==> listings_template_examples_bandwagon_r1.txt <==
[The Start of Assistant A’s Answer]
As an artificial intelligence, I don't have a physical location, so I can't answer that question.
[The End of Assistant A’s Answer]


==> listings_template_examples_bandwagon_r2.txt <==
[The Start of Assistant B’s Answer]
I am not sure how far I am from Paris.
[The End of Assistant B’s Answer]


==> listings_template_examples_distraction_r1.txt <==
[The Start of Assistant A’s Answer]
As an artificial intelligence, I don't have a physical location, so I can't answer that question.
[The End of Assistant A’s Answer]


==> listings_template_examples_distraction_r2.txt <==
[The Start of Assistant B’s Answer]
I am not sure how far I am from Paris.
[The End of Assistant B’s Answer]


==> listings_template_examples_diversity_r1.txt <==
[The Start of Assistant A's Answer]
As an artificial intelligence, I don't have a physical location, so I can't answer that question.
[The End of Assistant A's Answer]


==> listings_template_examples_diversity_r2.txt <==
[The Start of Assistant B's Answer]
I am not sure how far I am from Paris.
[The End of Assistant B's Answer]


==> listings_template_examples_position_r1.txt <==
[The Start of Assistant B’s Answer]
As an artificial intelligence, I don't have a physical location, so I can't answer that question.
[The End of Assistant B’s Answer]


==> listings_template_examples_position_r2.txt <==
[The Start of Assistant A’s Answer]
I am not sure how far I am from Paris.
[The End of Assistant A’s Answer]

